Convergence of Residual-driven Adaptive Kernel-based Multilevel Approximation

Kernel-based multilevel methods combine compactly supported radial basis functions with a residual correction scheme and are known to converge linearly in the number of levels. In this paper we study an adaptive version of the multilevel method, in which the interpolation on each level only uses those sites at which the residual of the preceding level exceeds a given threshold. Although this method has been proposed some time ago and converges in all numerical tests, a convergence proof has been missing so far. We close this gap. We derive an a priori error bound, an a posteriori error bound valid for arbitrary point selections, and extend the analysis to penalized least-squares approximation and to target functions outside the native space of the kernel. For a variant with an additional check-loop per level, we show convergence with the rate of the classical multilevel method. We illustrate our findings with three numerical examples.

==> figures/data/comp_c1e-3.dat <==
level centers rms
1 289 7.8768e-02
2 1055 6.2569e-02
3 4260 1.2362e-02
4 11748 1.6962e-03
5 25631 4.7494e-04
6 36723 2.9430e-04
7 38809 2.8408e-04
8 40902 2.8218e-04


==> figures/data/comp_c1e-4.dat <==
level centers rms
1 289 7.8768e-02
2 1085 6.2247e-02
3 4488 1.2105e-02
4 16314 1.4393e-03
5 47701 2.7125e-04
6 100076 8.3472e-05
7 159308 3.7560e-05
8 181826 2.8673e-05


==> figures/data/comp_classical.dat <==
level centers rms
1 289 7.8768e-02
2 1378 5.1544e-02
3 5603 6.4557e-03
4 22244 8.0080e-04
5 88293 1.8142e-04
6 351462 5.3479e-05
7 1402087 1.7377e-05
8 5600488 6.0738e-06


==> figures/data/comp_geo0.5.dat <==
level centers rms
1 289 7.8768e-02
2 976 6.3618e-02
3 3907 1.3095e-02
4 11607 1.7493e-03
5 32474 3.9799e-04
6 85296 1.3178e-04
7 249375 5.7101e-05
8 903368 2.7181e-05


==> figures/data/comp_loop.dat <==
level centers rms
1 289 7.8768e-02
2 1376 5.1544e-02
3 5452 6.4558e-03
4 15985 8.0882e-04
5 35068 2.3288e-04
6 41913 1.7498e-04
7 46645 1.6409e-04
8 49422 1.6322e-04


==> figures/data/franke_c1e-3.dat <==
level centers rms
1 25 2.8380e-02
2 80 8.4295e-03
3 268 1.4892e-03
4 544 4.9103e-04
5 798 2.9873e-04
6 1024 2.6543e-04
7 1030 2.6491e-04
8 1030 2.6491e-04


==> figures/data/franke_c1e-4.dat <==
level centers rms
1 25 2.8380e-02
2 81 8.4294e-03
3 309 1.3467e-03
4 959 2.9146e-04
5 1861 9.6618e-05
6 3086 3.5657e-05
7 4218 2.9640e-05
8 5512 2.7635e-05


==> figures/data/franke_c1e-5.dat <==
level centers rms
1 25 2.8380e-02
2 81 8.4294e-03
3 314 1.3201e-03
4 1149 2.8560e-04
5 3630 7.0077e-05
6 6769 1.5904e-05
7 10243 5.7451e-06
8 15323 2.9276e-06


==> figures/data/franke_classical.dat <==
level centers rms
1 25 2.8380e-02
2 106 7.0868e-03
3 395 1.2281e-03
4 1484 2.7181e-04
5 5709 6.1560e-05
6 22350 1.4065e-05
7 88399 3.2190e-06
8 351568 7.0723e-07


==> figures/data/franke_geo0.3.dat <==
level centers rms
1 25 2.8380e-02
2 73 8.9107e-03
3 273 1.5808e-03
4 821 3.4159e-04
5 2388 9.4904e-05
6 6883 2.3232e-05
7 24652 5.6542e-06
8 87907 1.4387e-06


==> figures/data/franke_loop.dat <==
level centers rms
1 25 2.8380e-02
2 106 7.0868e-03
3 395 1.2281e-03
4 1296 2.7197e-04
5 2509 6.3067e-05
6 4047 2.0374e-05
7 5584 1.5351e-05
8 5889 1.5237e-05


==> figures/data/lshape_c1e-3.dat <==
level centers rms
1 21 2.6718e-02
2 65 9.5115e-03
3 229 3.0407e-03
4 702 9.0856e-04
5 1215 3.8118e-04
6 1642 2.4797e-04
7 2041 2.2198e-04
8 2074 2.2087e-04


==> figures/data/lshape_c1e-4.dat <==
level centers rms
1 21 2.6718e-02
2 65 9.5115e-03
3 244 2.9987e-03
4 878 8.9325e-04
5 2675 2.6807e-04
6 5669 7.7180e-05
7 8549 3.5519e-05
8 10812 2.8974e-05


==> figures/data/lshape_classical.dat <==
level centers rms
1 21 2.6718e-02
2 86 7.5020e-03
3 311 2.4346e-03
4 1144 7.3466e-04
5 4345 2.1839e-04
6 16890 6.4623e-05
7 66555 1.9331e-05
8 264188 5.7046e-06


==> figures/data/lshape_loop.dat <==
level centers rms
1 21 2.6718e-02
2 86 7.5020e-03
3 311 2.4346e-03
4 1140 7.3467e-04
5 3839 2.1853e-04
6 8153 6.6250e-05
7 12266 2.5516e-05
8 16673 1.8002e-05

